AutoFreeFem: Automatic code generation with FreeFEM++ and LaTex output for shape and topology optimization of non-linear multi-physics problems

For an educational purpose we develop the Python package AutoFreeFem which generates all ingredients for shape optimization with non-linear multi-physics in FreeFEM++ and also outputs the expressions for use in LaTex. As an input, the objective function and the weak form of the problem have to be specified only once. This ensures consistency between the simulation code and its documentation. In particular, AutoFreeFem provides the linearization of the state equation, the adjoint problem, the shape derivative, as well as a basic implementation of the level-set based mesh evolution method for shape optimization. For the computation of shape derivatives we utilize the mathematical Lagrangian approach for differentiating PDE-constrained shape functions. Differentiation is done symbolically using Sympy. In numerical experiments we verify the accuracy of the computed derivatives. Finally, we showcase the capabilities of AutoFreeFem by considering shape optimization of a non-linear diffusion problem, linear and non-linear elasticity problems, a thermo-elasticity problem and a fluid-structure interaction problem.

==> convergenceShapenonlineardiffusion.txt <==
t, numShape, taylorShape
0.1, 0.0879775, 1.21456, 
0.05, 0.0427611, 0.295167, 
0.025, 0.0208273, 0.0718822, 
0.0125, 0.0102442, 0.0176782, 
0.00625, 0.00507592, 0.0043797, 
0.003125, 0.00252595, 0.00108974, 
0.0015625, 0.00125991, 0.000271774, 
0.00078125, 0.000629182, 6.78602e-05, 
0.000390625, 0.000314397, 1.69546e-05, 
0.000195313, 0.00015715, 4.23734e-06, 
9.76563e-05, 7.85628e-05, 1.05917e-06, 
4.88281e-05, 3.92785e-05, 2.64773e-07, 
2.44141e-05, 1.96386e-05, 6.6191e-08, 
1.2207e-05, 9.81928e-06, 1.65477e-08, 
6.10352e-06, 4.90948e-06, 4.1368e-09, 
3.05176e-06, 2.45573e-06, 1.03462e-09, 
1.52588e-06, 1.23105e-06, 2.59325e-10, 
7.62939e-07, 6.18103e-07, 6.51028e-11, 
3.8147e-07, 3.19117e-07, 1.68058e-11, 
1.90735e-07, 1.5991e-07, 4.21069e-12, 
9.53674e-08, 1.68544e-07, 2.21903e-12, 
4.76837e-08, 1.85814e-07, 1.2232e-12, 
2.38419e-08, 2.54894e-07, 8.38975e-13, 
1.19209e-08, 1.5095e-07, 2.48423e-13, 
5.96046e-09, 6.08928e-07, 5.01066e-13, 
2.98023e-09, 1.8869e-06, 7.76335e-13, 
1.49012e-09, 7.96593e-06, 1.63872e-12, 
7.45058e-10, 1.2387e-05, 1.27411e-12, 
3.72529e-10, 2.99218e-06, 1.53885e-13, 
1.86265e-10, 2.06766e-05, 5.3169e-13, 


==> objectivefluidstructureinteractionnonlinear.txt <==
iteration, objective
0, 0.000334335
1, 0.000326209
2, 0.000323268
3, 0.000318597
4, 0.000314703
5, 0.000311139
6, 0.000309062
7, 0.000306098
8, 0.000303277
9, 0.000298249
10, 0.000296045
11, 0.000292431
12, 0.000289412
13, 0.000286049
14, 0.00028373
15, 0.000279948
16, 0.000278448
17, 0.000274481
18, 0.000271174
19, 0.000268197
20, 0.000265488
21, 0.000262017
22, 0.000259962
23, 0.000257848
24, 0.000253224
25, 0.000250679
26, 0.000249001
27, 0.000250713
28, 0.000247931
29, 0.000245811
30, 0.000245332
31, 0.00024714
32, 0.000245273
33, 0.000244509
34, 0.000244344
35, 0.00024549
36, 0.000243936
37, 0.000242193
38, 0.000243648
39, 0.000243443
40, 0.000242401
41, 0.000243138
42, 0.000241544
43, 0.000242966
44, 0.000242749
45, 0.000242728
46, 0.000243562
47, 0.00024266
48, 0.000241843
49, 0.000242731
50, 0.000238583
51, 0.000238308
52, 0.000235678
53, 0.000237064
54, 0.000236503
55, 0.000237618
56, 0.000236457
57, 0.000237138
58, 0.000235941
59, 0.0002386
60, 0.000236127
61, 0.00023608
62, 0.000236849
63, 0.000237006
64, 0.00023752
65, 0.000236701
66, 0.000236528
67, 0.000237053
68, 0.000237173
69, 0.000238576
70, 0.000237204
71, 0.00023668
72, 0.000236816
73, 0.000238252
74, 0.000238872
75, 0.000236606
76, 0.000237163
77, 0.000236602
78, 0.00023941
79, 0.000237682
80, 0.000239015
81, 0.000239087
82, 0.000238281
83, 0.000237197
84, 0.000236575
85, 0.000237245
86, 0.000238735
87, 0.000238398
88, 0.000236388
89, 0.00023771
90, 0.000238854
91, 0.000237102
92, 0.000237093
93, 0.000236391
94, 0.000238327
95, 0.000237276
96, 0.00023707
97, 0.000237008
98, 0.000237772
99, 0.000237523
100, 0.000236021
101, 0.000236765
102, 0.000236068
103, 0.000238027
104, 0.000237057
105, 0.000236741
106, 0.000236541
107, 0.000237904
108, 0.000236651
109, 0.000238404
110, 0.000236914
111, 0.000235475
112, 0.000237225


==> objectivelinearElasticity.txt <==
iteration, objective
0, 0.698439
1, 0.64141
2, 0.624595
3, 0.614679
4, 0.606028
5, 0.5976
6, 0.589361
7, 0.580742
8, 0.572068
9, 0.563295
10, 0.554876
11, 0.547055
12, 0.54046
13, 0.534928
14, 0.533084
15, 0.532542
16, 0.528889
17, 0.52738
18, 0.526268
19, 0.52517
20, 0.524433
21, 0.523808
22, 0.523261
23, 0.523141
24, 0.520479
25, 0.520016
26, 0.51991
27, 0.519594
28, 0.519411
29, 0.519319
30, 0.519169
31, 0.519071
32, 0.51899
33, 0.518884
34, 0.518831
35, 0.518743
36, 0.518697
37, 0.518619
38, 0.518614
39, 0.518545
40, 0.518527
41, 0.51849
42, 0.518485
43, 0.518439
44, 0.518404
45, 0.518367
46, 0.518344
47, 0.518305
48, 0.518296
49, 0.518278
50, 0.518263
51, 0.51826
52, 0.518233
53, 0.51821
54, 0.518204
55, 0.518201
56, 0.518209
57, 0.518198
58, 0.518196
59, 0.518174
60, 0.518154
61, 0.51817
62, 0.518158
63, 0.51815
64, 0.518135
65, 0.51812
66, 0.518113
67, 0.518137
68, 0.518162
69, 0.518139
70, 0.518137
71, 0.518133
72, 0.518128
73, 0.518122
74, 0.518109
75, 0.518107
76, 0.518099



==> objectivelineardiffusion.txt <==
iteration, objective
0, 210.966
1, 169.99
2, 155.481
3, 151.912
4, 149.816
5, 148.159
6, 146.731
7, 145.451
8, 144.287
9, 143.201
10, 142.223
11, 141.288
12, 140.47
13, 139.686
14, 138.948
15, 138.27
16, 137.629
17, 137.051
18, 136.528
19, 136.03
20, 135.562
21, 135.208
22, 134.881
23, 134.567
24, 134.33
25, 134.124
26, 133.978
27, 133.84
28, 133.711
29, 133.585
30, 133.502
31, 133.454
32, 133.412
33, 133.324
34, 133.284
35, 133.237
36, 133.165
37, 133.15
38, 133.129
39, 133.052
40, 133.017
41, 132.996
42, 132.944
43, 132.921
44, 132.899
45, 132.859
46, 132.822
47, 132.811
48, 132.792
49, 132.729
50, 132.72
51, 132.703
52, 132.685
53, 132.653
54, 132.635
55, 132.627
56, 132.62
57, 132.577
58, 132.602
59, 132.619
60, 132.582
61, 132.567
62, 132.541
63, 132.576
64, 132.551
65, 132.544
66, 132.531
67, 132.549
68, 132.518
69, 132.497
70, 132.512
71, 132.501
72, 132.537
73, 132.516
74, 132.514
75, 132.481
76, 132.474
77, 132.485
78, 132.521
79, 132.488
80, 132.472


==> objectivenonlinearElasticityNeoHookean.txt <==
iteration, objective
0, 0.693533
1, 0.648414
2, 0.631275
3, 0.622042
4, 0.615411
5, 0.609744
6, 0.604322
7, 0.599038
8, 0.593735
9, 0.588358
10, 0.582853
11, 0.577238
12, 0.571463
13, 0.565549
14, 0.55953
15, 0.553498
16, 0.547581
17, 0.541852
18, 0.536682
19, 0.53215
20, 0.528042
21, 0.524925
22, 0.524189
23, 0.522321
24, 0.52131
25, 0.519912
26, 0.519028
27, 0.518934
28, 0.518796
29, 0.517755
30, 0.516606
31, 0.51595
32, 0.515796
33, 0.51464
34, 0.514592
35, 0.514002
36, 0.513739
37, 0.513538
38, 0.513511
39, 0.513291
40, 0.513149
41, 0.513039
42, 0.51294
43, 0.512881
44, 0.51283
45, 0.51279
46, 0.512712
47, 0.512635
48, 0.512582
49, 0.512527
50, 0.512498
51, 0.512481
52, 0.512432
53, 0.512406
54, 0.512381
55, 0.512361
56, 0.512323
57, 0.512299
58, 0.512282
59, 0.512242
60, 0.512239
61, 0.512221
62, 0.512203
63, 0.512184
64, 0.512162
65, 0.512143
66, 0.5121
67, 0.512135
68, 0.512119
69, 0.512104
70, 0.512063
71, 0.512054
72, 0.512036
73, 0.512012
74, 0.51201
75, 0.511998
76, 0.511991
77, 0.511988
78, 0.511976
79, 0.511971
80, 0.511959
81, 0.511942
82, 0.51197
83, 0.51196
84, 0.511946
85, 0.511945
86, 0.511921
87, 0.511911
88, 0.511944
89, 0.511936
90, 0.51191
91, 0.511905
92, 0.511888
93, 0.511885
94, 0.511879
95, 0.511874
96, 0.511861
97, 0.511886
98, 0.511868
99, 0.511853
100, 0.511845
101, 0.511874
102, 0.511847
103, 0.511895
104, 0.51187
105, 0.511906
106, 0.51189
107, 0.511876
108, 0.511868
109, 0.511865
110, 0.511862
111, 0.511896
112, 0.511873
113, 0.511869
114, 0.511859
115, 0.511896
116, 0.51188
117, 0.511868
118, 0.51191
119, 0.511895
120, 0.511893
121, 0.511881
122, 0.511875
123, 0.51187
124, 0.511861
125, 0.511859
126, 0.511856
127, 0.51185
128, 0.511844
129, 0.511835
130, 0.511869
131, 0.511851
132, 0.511835
133, 0.511868
134, 0.511861
135, 0.511849
136, 0.511894
137, 0.511886
138, 0.511879
139, 0.511867


==> objectivenonlinearElasticitySaintVernant.txt <==
iteration, objective
0, 0.693597
1, 0.649696
2, 0.632449
3, 0.623252
4, 0.616719
5, 0.611175
6, 0.606075
7, 0.60113
8, 0.596199
9, 0.5912
10, 0.586137
11, 0.580948
12, 0.575648
13, 0.570206
14, 0.564675
15, 0.559062
16, 0.55337
17, 0.547755
18, 0.542428
19, 0.537435
20, 0.532886
21, 0.529331
22, 0.526089
23, 0.523394
24, 0.521684
25, 0.520711
26, 0.519285
27, 0.51917
28, 0.517387
29, 0.516506
30, 0.51608
31, 0.515476
32, 0.515083
33, 0.51488
34, 0.514616
35, 0.514446
36, 0.514004
37, 0.513948
38, 0.513732
39, 0.513381
40, 0.513351
41, 0.513054
42, 0.512928
43, 0.512868
44, 0.512736
45, 0.512659
46, 0.512623
47, 0.512506
48, 0.512463
49, 0.512413
50, 0.512357
51, 0.512311
52, 0.512273
53, 0.51222
54, 0.512217
55, 0.51215
56, 0.512126
57, 0.512097
58, 0.512085
59, 0.512069
60, 0.512043
61, 0.51203
62, 0.51199
63, 0.511982
64, 0.511955
65, 0.511928
66, 0.511914
67, 0.511888
68, 0.511874
69, 0.511831
70, 0.511821
71, 0.51181
72, 0.511804
73, 0.51179
74, 0.511786
75, 0.511774
76, 0.511756
77, 0.511753
78, 0.511727
79, 0.511717
80, 0.511716
81, 0.511707
82, 0.511704
83, 0.511677
84, 0.511705
85, 0.511687
86, 0.511677
87, 0.511695
88, 0.511685
89, 0.511678
90, 0.511672
91, 0.51166
92, 0.511696
93, 0.511666
94, 0.51166
95, 0.511653


==> objectivenonlineardiffusion.txt <==
iteration, objective
0, 169.009
1, 151.213
2, 142.082
3, 138.384
4, 135.971
5, 134.105
6, 132.403
7, 130.827
8, 129.383
9, 127.984
10, 126.715
11, 125.499
12, 124.42
13, 123.392
14, 122.424
15, 121.556
16, 120.788
17, 120.06
18, 119.437
19, 118.878
20, 118.418
21, 117.978
22, 117.677
23, 117.409
24, 117.186
25, 117.022
26, 116.905
27, 116.802
28, 116.696
29, 116.605
30, 116.555
31, 116.501
32, 116.418
33, 116.387
34, 116.315
35, 116.288
36, 116.231
37, 116.222
38, 116.177
39, 116.13
40, 116.159
41, 116.147
42, 116.093
43, 116.08
44, 116.077
45, 116.049
46, 116
47, 116.024
48, 116.003
49, 115.994
50, 115.958
51, 115.975
52, 115.951
53, 115.971
54, 115.946
55, 115.956
56, 115.943
57, 115.924
58, 115.941
59, 115.938
60, 115.922
61, 115.906
62, 115.898
63, 115.926
64, 115.91
65, 115.892
66, 115.918
67, 115.897
68, 115.912
69, 115.903
70, 115.881
71, 115.906
72, 115.904
73, 115.887
74, 115.866
75, 115.867
76, 115.879


==> objectivethermoelastic.txt <==
iteration, objective,A,kA,horiFl,horiFr,Fx,upper,G
0, 9.07684, 2.58182, 2.58182, -2473.94, 2473.94, 0.52484, 5.97019, 63319.1
1, 8.45136, 2.60221, 2.60221, -2165.51, 2165.51, 0.459628, 5.38952, 63819.3
2, 7.99106, 2.62261, 2.62261, -1930.38, 1930.38, 0.38775, 4.9807, 64319.6
3, 7.67985, 2.63898, 2.63898, -1793.2, 1793.2, 0.359051, 4.68182, 64720.9
4, 7.45052, 2.6519, 2.6519, -1703.45, 1703.45, 0.344569, 4.45405, 65037.9
5, 7.27212, 2.66182, 2.66182, -1660.56, 1660.56, 0.337346, 4.27295, 65281.1
6, 7.1278, 2.66946, 2.66946, -1639.37, 1639.37, 0.332733, 4.12561, 65468.4
7, 7.00574, 2.67496, 2.67496, -1608.6, 1608.6, 0.329423, 4.00136, 65603.3
8, 6.89848, 2.67906, 2.67906, -1597.64, 1597.64, 0.325948, 3.89347, 65703.9
9, 6.80234, 2.68156, 2.68156, -1569.02, 1569.02, 0.322446, 3.79833, 65765.2
10, 6.71622, 2.68271, 2.68271, -1538.37, 1538.37, 0.319191, 3.71432, 65793.5
11, 6.63615, 2.68228, 2.68228, -1491.48, 1491.48, 0.314569, 3.6393, 65782.9
12, 6.5636, 2.68084, 2.68084, -1430.48, 1430.48, 0.311107, 3.57165, 65747.7
13, 6.49546, 2.67826, 2.67826, -1364.9, 1364.9, 0.307617, 3.50958, 65684.4
14, 6.43184, 2.67486, 2.67486, -1289.84, 1289.84, 0.30275, 3.45423, 65600.9
15, 6.37479, 2.67093, 2.67093, -1221.84, 1221.84, 0.302638, 3.40122, 65504.7
16, 6.31535, 2.66629, 2.66629, -1160.71, 1160.71, 0.296294, 3.35276, 65390.9
17, 6.26016, 2.66089, 2.66089, -1110.63, 1110.63, 0.291667, 3.3076, 65258.4
18, 6.20574, 2.655, 2.655, -1058.18, 1058.18, 0.287494, 3.26324, 65113.9
19, 6.15269, 2.64883, 2.64883, -1022.37, 1022.37, 0.283159, 3.2207, 64962.6
20, 6.10276, 2.64233, 2.64233, -975.526, 975.526, 0.280692, 3.17974, 64803.2
21, 6.05345, 2.63561, 2.63561, -927.183, 927.183, 0.27755, 3.14029, 64638.3
22, 6.00426, 2.62845, 2.62845, -886.277, 886.277, 0.272931, 3.10288, 64462.7
23, 5.95465, 2.62083, 2.62083, -851.14, 851.14, 0.268551, 3.06527, 64275.8
24, 5.90558, 2.61327, 2.61327, -809.107, 809.107, 0.262896, 3.02941, 64090.5
25, 5.85791, 2.60488, 2.60488, -767.571, 767.571, 0.258519, 2.99451, 63884.6
26, 5.81093, 2.5963, 2.5963, -727.222, 727.222, 0.254397, 2.96023, 63674.1
27, 5.76759, 2.58713, 2.58713, -679.664, 679.664, 0.253511, 2.92695, 63449.5
28, 5.71804, 2.57746, 2.57746, -633.704, 633.704, 0.246297, 2.89428, 63212.3
29, 5.67332, 2.56779, 2.56779, -575.195, 575.195, 0.243096, 2.86243, 62975
30, 5.62916, 2.55754, 2.55754, -510.049, 510.049, 0.240955, 2.83067, 62723.8
31, 5.58144, 2.54681, 2.54681, -450.457, 450.457, 0.234445, 2.80019, 62460.4
32, 5.5366, 2.53595, 2.53595, -377.695, 377.695, 0.230908, 2.76975, 62194.1
33, 5.49345, 2.52481, 2.52481, -308.29, 308.29, 0.228203, 2.74044, 61921
34, 5.44728, 2.51296, 2.51296, -214.526, 214.526, 0.222858, 2.71146, 61630.2
35, 5.40001, 2.50074, 2.50074, -107.894, 107.894, 0.2163, 2.68297, 61330.6
36, 5.35571, 2.48865, 2.48865, 14.4061, -14.4061, 0.212803, 2.65426, 61034.1
37, 5.31247, 2.47578, 2.47578, 155.893, -155.893, 0.208843, 2.62785, 60718.6
38, 5.27101, 2.46344, 2.46344, 314.209, -314.209, 0.205473, 2.6021, 60415.8
39, 5.22856, 2.45035, 2.45035, 492.543, -492.543, 0.200289, 2.57791, 60094.9
40, 5.18707, 2.43772, 2.43772, 673.709, -673.709, 0.195157, 2.55419, 59785.2
41, 5.14878, 2.42496, 2.42496, 786.843, -786.843, 0.191169, 2.53265, 59472.3
42, 5.11283, 2.41259, 2.41259, 916.269, -916.269, 0.1893, 2.51094, 59168.8
43, 5.07424, 2.40021, 2.40021, 1025.94, -1025.94, 0.183182, 2.49085, 58865.1
44, 5.0387, 2.38813, 2.38813, 1151.49, -1151.49, 0.178633, 2.47194, 58568.8
45, 5.0061, 2.37701, 2.37701, 1259.61, -1259.61, 0.17553, 2.45356, 58296.2
46, 4.97467, 2.36614, 2.36614, 1349.03, -1349.03, 0.171746, 2.43679, 58029.6
47, 4.94306, 2.35657, 2.35657, 1387.12, -1387.12, 0.167937, 2.41855, 57795
48, 4.91639, 2.34765, 2.34765, 1403.55, -1403.55, 0.167412, 2.40132, 57576.2
49, 4.8873, 2.33926, 2.33926, 1450.71, -1450.71, 0.163157, 2.38489, 57370.3
50, 4.86072, 2.33105, 2.33105, 1357.15, -1357.15, 0.160754, 2.36892, 57169.1
51, 4.83699, 2.32305, 2.32305, 1502.56, -1502.56, 0.158704, 2.35523, 56972.8
52, 4.80999, 2.31543, 2.31543, 1270.08, -1270.08, 0.156389, 2.33817, 56785.8
53, 4.78686, 2.30861, 2.30861, 1151.02, -1151.02, 0.154842, 2.32341, 56618.6
54, 4.76874, 2.30139, 2.30139, 924.369, -924.369, 0.153611, 2.31374, 56441.7
55, 4.75219, 2.29478, 2.29478, 813.125, -813.125, 0.153477, 2.30393, 56279.5
56, 4.73663, 2.28736, 2.28736, 604.824, -604.824, 0.152444, 2.29682, 56097.6
57, 4.71894, 2.28066, 2.28066, 489.995, -489.995, 0.148972, 2.28931, 55933.1
58, 4.70622, 2.27405, 2.27405, 332.046, -332.046, 0.148, 2.28418, 55771
59, 4.69352, 2.2676, 2.2676, 219.579, -219.579, 0.146891, 2.27902, 55613
60, 4.68286, 2.26106, 2.26106, 74.0252, -74.0252, 0.146792, 2.27501, 55452.4
61, 4.67211, 2.2555, 2.2555, -63.5618, 63.5618, 0.145844, 2.27077, 55316.1
62, 4.66241, 2.25015, 2.25015, -176.662, 176.662, 0.145251, 2.26701, 55184.9
63, 4.65335, 2.24502, 2.24502, -313.935, 313.935, 0.144676, 2.26365, 55059.2
64, 4.64435, 2.24067, 2.24067, -459.932, 459.932, 0.143162, 2.26051, 54952.5
65, 4.63808, 2.23653, 2.23653, -575.904, 575.904, 0.143247, 2.25831, 54850.9
66, 4.63122, 2.23209, 2.23209, -671.589, 671.589, 0.142471, 2.25667, 54741.9
67, 4.62642, 2.22812, 2.22812, -772.678, 772.678, 0.143465, 2.25484, 54644.6
68, 4.62313, 2.22398, 2.22398, -945.602, 945.602, 0.142076, 2.25707, 54543.1
69, 4.61895, 2.22341, 2.22341, -1031.97, 1031.97, 0.143341, 2.25221, 54529.1
70, 4.61139, 2.22258, 2.22258, -979.971, 979.971, 0.141323, 2.24749, 54508.7
71, 4.60609, 2.21897, 2.21897, -990.542, 990.542, 0.141219, 2.2459, 54420.3
72, 4.6008, 2.21552, 2.21552, -1093.61, 1093.61, 0.140764, 2.24451, 54335.6
73, 4.59767, 2.21281, 2.21281, -1117.2, 1117.2, 0.141363, 2.2435, 54269.2
74, 4.59595, 2.20944, 2.20944, -1176.41, 1176.41, 0.142218, 2.2443, 54186.4
75, 4.58945, 2.20694, 2.20694, -1309.08, 1309.08, 0.139988, 2.24252, 54125.1
76, 4.58415, 2.20425, 2.20425, -1411.88, 1411.88, 0.139919, 2.23998, 54059.2
77, 4.58082, 2.20158, 2.20158, -1524.46, 1524.46, 0.14018, 2.23905, 53993.9
78, 4.57828, 2.19877, 2.19877, -1492, 1492, 0.139877, 2.23963, 53924.9
79, 4.57294, 2.1963, 2.1963, -1642.47, 1642.47, 0.138604, 2.23804, 53864.2
80, 4.56959, 2.19377, 2.19377, -1605.92, 1605.92, 0.139861, 2.23596, 53802.2
81, 4.56699, 2.19119, 2.19119, -1814.62, 1814.62, 0.138699, 2.2371, 53738.8
82, 4.55855, 2.19031, 2.19031, -1815.32, 1815.32, 0.139005, 2.22923, 53717.5
83, 4.5563, 2.18773, 2.18773, -1862.85, 1862.85, 0.138374, 2.2302, 53654
84, 4.55598, 2.18561, 2.18561, -1802.6, 1802.6, 0.139386, 2.23099, 53602
85, 4.55149, 2.18291, 2.18291, -1954.56, 1954.56, 0.137443, 2.23113, 53536
86, 4.54802, 2.18093, 2.18093, -2080.42, 2080.42, 0.138057, 2.22904, 53487.2
87, 4.5478, 2.17793, 2.17793, -2144.72, 2144.72, 0.13842, 2.23144, 53413.9
88, 4.53839, 2.17787, 2.17787, -2201.18, 2201.18, 0.137774, 2.22275, 53412.2
89, 4.53728, 2.17515, 2.17515, -2202.57, 2202.57, 0.138507, 2.22363, 53345.4
90, 4.53448, 2.17313, 2.17313, -2286.54, 2286.54, 0.136976, 2.22438, 53295.9
91, 4.53185, 2.17207, 2.17207, -2337.57, 2337.57, 0.137459, 2.22232, 53270.1
92, 4.53106, 2.16992, 2.16992, -2414.51, 2414.51, 0.137717, 2.22342, 53217.2
93, 4.52625, 2.16904, 2.16904, -2456.84, 2456.84, 0.137157, 2.22005, 53195.8
94, 4.52338, 2.16692, 2.16692, -2467.78, 2467.78, 0.137259, 2.2192, 53143.6
95, 4.52323, 2.16529, 2.16529, -2486.78, 2486.78, 0.136924, 2.22101, 53103.8
96, 4.52143, 2.16367, 2.16367, -2568.78, 2568.78, 0.137292, 2.22046, 53064.1
97, 4.518, 2.16171, 2.16171, -2601.49, 2601.49, 0.137293, 2.219, 53016
98, 4.51466, 2.15979, 2.15979, -2666.38, 2666.38, 0.1366, 2.21827, 52968.8
99, 4.51174, 2.15847, 2.15847, -2710.9, 2710.9, 0.136034, 2.21724, 52936.4
100, 4.50867, 2.15681, 2.15681, -2780.27, 2780.27, 0.136189, 2.21567, 52895.9
101, 4.50672, 2.15521, 2.15521, -2836.62, 2836.62, 0.136954, 2.21456, 52856.5
102, 4.50359, 2.15331, 2.15331, -2886.9, 2886.9, 0.134902, 2.21538, 52809.9
103, 4.50156, 2.15147, 2.15147, -3007.94, 3007.94, 0.135766, 2.21432, 52764.9
104, 4.49838, 2.14914, 2.14914, -3043.57, 3043.57, 0.135095, 2.21415, 52707.6
105, 4.49677, 2.14739, 2.14739, -3120.95, 3120.95, 0.135486, 2.2139, 52664.6
106, 4.49652, 2.14535, 2.14535, -3247.07, 3247.07, 0.134948, 2.21622, 52614.7
107, 4.49016, 2.14512, 2.14512, -3321.47, 3321.47, 0.134666, 2.21038, 52609.1
108, 4.48882, 2.14379, 2.14379, -3347.99, 3347.99, 0.135711, 2.20932, 52576.5
109, 4.48511, 2.14074, 2.14074, -3342.67, 3342.67, 0.134424, 2.20994, 52501.7
110, 4.48491, 2.13856, 2.13856, -3420.43, 3420.43, 0.134719, 2.21163, 52448.3
111, 4.4834, 2.13686, 2.13686, -3440.73, 3440.73, 0.135817, 2.21073, 52406.5
112, 4.48093, 2.13405, 2.13405, -3567.15, 3567.15, 0.134894, 2.21199, 52337.5
113, 4.47872, 2.13217, 2.13217, -3582.24, 3582.24, 0.134971, 2.21157, 52291.5
114, 4.47662, 2.1291, 2.1291, -3778.57, 3778.57, 0.134909, 2.21261, 52216.2
115, 4.47427, 2.12748, 2.12748, -3766.66, 3766.66, 0.134652, 2.21214, 52176.4
116, 4.47202, 2.12461, 2.12461, -3935.97, 3935.97, 0.133283, 2.21413, 52106
117, 4.47087, 2.12314, 2.12314, -3927.67, 3927.67, 0.135548, 2.21217, 52070.1
118, 4.47039, 2.11987, 2.11987, -4004.34, 4004.34, 0.133793, 2.21673, 51989.9
119, 4.46625, 2.11736, 2.11736, -4126.32, 4126.32, 0.133859, 2.21503, 51928.3
120, 4.46442, 2.11432, 2.11432, -4291.57, 4291.57, 0.134245, 2.21586, 51853.7
121, 4.45951, 2.112, 2.112, -4439.09, 4439.09, 0.132766, 2.21474, 51796.9
122, 4.45644, 2.10891, 2.10891, -4636.4, 4636.4, 0.134145, 2.21339, 51720.9
123, 4.44601, 2.10708, 2.10708, -4718.22, 4718.22, 0.133524, 2.2054, 51676.3
124, 4.4447, 2.10333, 2.10333, -4919.88, 4919.88, 0.133447, 2.20792, 51584.2
125, 4.43974, 2.10164, 2.10164, -4990.12, 4990.12, 0.132519, 2.20558, 51542.7
126, 4.4376, 2.10094, 2.10094, -5073.77, 5073.77, 0.133883, 2.20278, 51525.6
127, 4.43395, 2.09728, 2.09728, -5113.41, 5113.41, 0.133467, 2.2032, 51435.8
128, 4.43199, 2.09334, 2.09334, -5308.48, 5308.48, 0.132916, 2.20573, 51339.3
129, 4.42821, 2.09223, 2.09223, -5383.07, 5383.07, 0.133578, 2.2024, 51311.9
130, 4.4262, 2.09029, 2.09029, -5513.43, 5513.43, 0.133479, 2.20243, 51264.3
131, 4.42325, 2.08884, 2.08884, -5549.3, 5549.3, 0.133319, 2.20109, 51228.9
132, 4.42083, 2.08541, 2.08541, -5719.89, 5719.89, 0.13244, 2.20299, 51144.6
133, 4.41683, 2.08392, 2.08392, -5787.24, 5787.24, 0.132826, 2.20008, 51108.2
134, 4.41535, 2.08055, 2.08055, -5937.33, 5937.33, 0.132613, 2.20219, 51025.5
135, 4.41156, 2.08012, 2.08012, -5967.86, 5967.86, 0.132695, 2.19875, 51015
136, 4.40823, 2.07726, 2.07726, -6077.79, 6077.79, 0.133378, 2.19759, 50944.7
137, 4.40497, 2.07519, 2.07519, -6156, 6156, 0.132346, 2.19743, 50894.1
138, 4.40263, 2.07389, 2.07389, -6257.8, 6257.8, 0.132283, 2.19646, 50862.2
139, 4.40139, 2.07248, 2.07248, -6286.68, 6286.68, 0.133431, 2.19548, 50827.6
140, 4.4012, 2.07284, 2.07284, -6300.2, 6300.2, 0.133009, 2.19535, 50836.5
141, 4.40666, 2.07297, 2.07297, -6396.25, 6396.25, 0.132636, 2.20105, 50839.7
142, 4.42066, 2.07308, 2.07308, -6629.01, 6629.01, 0.134372, 2.21321, 50842.3
143, 4.40163, 2.06593, 2.06593, -6731.28, 6731.28, 0.131824, 2.20388, 50666.9
144, 4.396, 2.06222, 2.06222, -6806.01, 6806.01, 0.132591, 2.20119, 50576
145, 4.39024, 2.06047, 2.06047, -6883.41, 6883.41, 0.131704, 2.19807, 50533
146, 4.38689, 2.05974, 2.05974, -6857.68, 6857.68, 0.133154, 2.19399, 50515.2
147, 4.38193, 2.05875, 2.05875, -6908.1, 6908.1, 0.131662, 2.19151, 50490.9
148, 4.37844, 2.05841, 2.05841, -6871.57, 6871.57, 0.131478, 2.18855, 50482.6
149, 4.37552, 2.05774, 2.05774, -6918.78, 6918.78, 0.131579, 2.1862, 50466
150, 4.37342, 2.05748, 2.05748, -6896.71, 6896.71, 0.132513, 2.18342, 50459.7
151, 4.3705, 2.05709, 2.05709, -6950.76, 6950.76, 0.131329, 2.18208, 50450
152, 4.3692, 2.05714, 2.05714, -6900.25, 6900.25, 0.132399, 2.17966, 50451.3
153, 4.36613, 2.05646, 2.05646, -6956.13, 6956.13, 0.130894, 2.17878, 50434.7
154, 4.36461, 2.05674, 2.05674, -6925.04, 6925.04, 0.131254, 2.17662, 50441.5
155, 4.36356, 2.05618, 2.05618, -6966.81, 6966.81, 0.132171, 2.17521, 50427.9
156, 4.36163, 2.05601, 2.05601, -6963.92, 6963.92, 0.132202, 2.17342, 50423.7
157, 4.35925, 2.05548, 2.05548, -6994.12, 6994.12, 0.131518, 2.17225, 50410.7
158, 4.35736, 2.05519, 2.05519, -6961.02, 6961.02, 0.131506, 2.17066, 50403.6
159, 4.3561, 2.05453, 2.05453, -7010.94, 7010.94, 0.131663, 2.1699, 50387.5
160, 4.35255, 2.0541, 2.0541, -6984.79, 6984.79, 0.130297, 2.16816, 50376.7
161, 4.35188, 2.0532, 2.0532, -7026.76, 7026.76, 0.130564, 2.16812, 50354.6
162, 4.34926, 2.05314, 2.05314, -7015.06, 7015.06, 0.129685, 2.16644, 50353.3
163, 4.34812, 2.05237, 2.05237, -7040.1, 7040.1, 0.129915, 2.16584, 50334.3
164, 4.34636, 2.05213, 2.05213, -7045.8, 7045.8, 0.130021, 2.16421, 50328.5
165, 4.3461, 2.05154, 2.05154, -7073.66, 7073.66, 0.129171, 2.1654, 50313.9
166, 4.3448, 2.05091, 2.05091, -7031.54, 7031.54, 0.130554, 2.16334, 50298.5
167, 4.34397, 2.05002, 2.05002, -7032.32, 7032.32, 0.131135, 2.16282, 50276.6
168, 4.34183, 2.04985, 2.04985, -7013.55, 7013.55, 0.129575, 2.1624, 50272.5
169, 4.34019, 2.04918, 2.04918, -7042.35, 7042.35, 0.12895, 2.16205, 50256.2
170, 4.33915, 2.04926, 2.04926, -7013.66, 7013.66, 0.129871, 2.16001, 50258.2
171, 4.33815, 2.0486, 2.0486, -7070.86, 7070.86, 0.129486, 2.16006, 50241.8
172, 4.33738, 2.0486, 2.0486, -7032.71, 7032.71, 0.130427, 2.15835, 50242
173, 4.33512, 2.04813, 2.04813, -7116.68, 7116.68, 0.12894, 2.15805, 50230.4
174, 4.33484, 2.04823, 2.04823, -7105.51, 7105.51, 0.130412, 2.1562, 50232.7
175, 4.33376, 2.04748, 2.04748, -7119.85, 7119.85, 0.130094, 2.15619, 50214.4
176, 4.33154, 2.04709, 2.04709, -7108.22, 7108.22, 0.129169, 2.15528, 50204.8
177, 4.33037, 2.04627, 2.04627, -7134.7, 7134.7, 0.128854, 2.15524, 50184.9
178, 4.33015, 2.04611, 2.04611, -7166.13, 7166.13, 0.130134, 2.1539, 50181
179, 4.32808, 2.04511, 2.04511, -7162.41, 7162.41, 0.129031, 2.15394, 50156.3
180, 4.32691, 2.04481, 2.04481, -7126.61, 7126.61, 0.128734, 2.15337, 50149
181, 4.32615, 2.0439, 2.0439, -7158.16, 7158.16, 0.128758, 2.15349, 50126.6
182, 4.32506, 2.04351, 2.04351, -7111.3, 7111.3, 0.129186, 2.15237, 50117
183, 4.32361, 2.04282, 2.04282, -7162.5, 7162.5, 0.128327, 2.15247, 50100.1
184, 4.32198, 2.04259, 2.04259, -7180.17, 7180.17, 0.12832, 2.15107, 50094.5
185, 4.3202, 2.0422, 2.0422, -7189.95, 7189.95, 0.127974, 2.15003, 50085
186, 4.32169, 2.04246, 2.04246, -7199.97, 7199.97, 0.129531, 2.1497, 50091.2
187, 4.31887, 2.04202, 2.04202, -7206.81, 7206.81, 0.127478, 2.14937, 50080.5
188, 4.31832, 2.04153, 2.04153, -7213.75, 7213.75, 0.127263, 2.14953, 50068.4
189, 4.31824, 2.04144, 2.04144, -7221.48, 7221.48, 0.128072, 2.14873, 50066.3
190, 4.31692, 2.04088, 2.04088, -7214.18, 7214.18, 0.127666, 2.14838, 50052.5
191, 4.31581, 2.04043, 2.04043, -7222.05, 7222.05, 0.127473, 2.14791, 50041.4
192, 4.31497, 2.03984, 2.03984, -7250.56, 7250.56, 0.127561, 2.14757, 50027.1
193, 4.31363, 2.0395, 2.0395, -7268.76, 7268.76, 0.127184, 2.14695, 50018.7
194, 4.31307, 2.03897, 2.03897, -7239.71, 7239.71, 0.127678, 2.14642, 50005.8
195, 4.31192, 2.03818, 2.03818, -7256.63, 7256.63, 0.127454, 2.14629, 49986.4
196, 4.31073, 2.03764, 2.03764, -7260.79, 7260.79, 0.127218, 2.14587, 49973.2
197, 4.3102, 2.03735, 2.03735, -7288.19, 7288.19, 0.127442, 2.14541, 49966
198, 4.30826, 2.03656, 2.03656, -7248.22, 7248.22, 0.127063, 2.14464, 49946.7
199, 4.30752, 2.03574, 2.03574, -7286.53, 7286.53, 0.126897, 2.14488, 49926.6


==> objectivethermoelastic30b.txt <==
iteration, objective,A,kA,horiFl,horiFr,Fx,upper,G
0, 8.83747, 2.58182, 2.58182, -13486.3, 13486.3, 0.506131, 5.74953, 63319.1
1, 8.20104, 2.60151, 2.60151, -13771, 13771, 0.442128, 5.1574, 63802
2, 7.74304, 2.62023, 2.62023, -14019.7, 14019.7, 0.365655, 4.75715, 64261.3
3, 7.41325, 2.63525, 2.63525, -14166.5, 14166.5, 0.334328, 4.44367, 64629.5
4, 7.17634, 2.64721, 2.64721, -14240, 14240, 0.319765, 4.20936, 64922.9
5, 6.99303, 2.65695, 2.65695, -14297.1, 14297.1, 0.310955, 4.02512, 65161.7
6, 6.84313, 2.66399, 2.66399, -14312.3, 14312.3, 0.305274, 3.87386, 65334.4
7, 6.71836, 2.6688, 2.6688, -14280.9, 14280.9, 0.30014, 3.74942, 65452.4
8, 6.6103, 2.67271, 2.67271, -14231.8, 14231.8, 0.29566, 3.64193, 65548.3
9, 6.51546, 2.67495, 2.67495, -14165.5, 14165.5, 0.292678, 3.54783, 65603.2
10, 6.42717, 2.67554, 2.67554, -14072.6, 14072.6, 0.287942, 3.46368, 65617.6
11, 6.34762, 2.67463, 2.67463, -13954.8, 13954.8, 0.28397, 3.38902, 65595.3
12, 6.2743, 2.67324, 2.67324, -13828, 13828, 0.279354, 3.32171, 65561.1
13, 6.20644, 2.67055, 2.67055, -13713.7, 13713.7, 0.275587, 3.26031, 65495.2
14, 6.14242, 2.6674, 2.6674, -13583.6, 13583.6, 0.272632, 3.20239, 65417.9
15, 6.08024, 2.66331, 2.66331, -13468, 13468, 0.268142, 3.14878, 65317.8
16, 6.02215, 2.65864, 2.65864, -13332.5, 13332.5, 0.265622, 3.09789, 65203.2
17, 5.96552, 2.65299, 2.65299, -13188.7, 13188.7, 0.26144, 3.05108, 65064.6
18, 5.91045, 2.64702, 2.64702, -13053.8, 13053.8, 0.257166, 3.00626, 64918.2
19, 5.8554, 2.64045, 2.64045, -12904, 12904, 0.25244, 2.96251, 64757
20, 5.80373, 2.63359, 2.63359, -12746.6, 12746.6, 0.249193, 2.92094, 64588.9
21, 5.75159, 2.62602, 2.62602, -12601.5, 12601.5, 0.246061, 2.87951, 64403.2
22, 5.70237, 2.618, 2.618, -12422.3, 12422.3, 0.242878, 2.84149, 64206.6
23, 5.64965, 2.6099, 2.6099, -12265.3, 12265.3, 0.237643, 2.80211, 64007.8
24, 5.6034, 2.60178, 2.60178, -12031.5, 12031.5, 0.234692, 2.76693, 63808.7
25, 5.55281, 2.5925, 2.5925, -11882.9, 11882.9, 0.230947, 2.72936, 63581.1
26, 5.50469, 2.58309, 2.58309, -11685.9, 11685.9, 0.22802, 2.69358, 63350.3
27, 5.45709, 2.57333, 2.57333, -11440.2, 11440.2, 0.223578, 2.66018, 63110.9
28, 5.41012, 2.56324, 2.56324, -11178, 11178, 0.21913, 2.62775, 62863.6
29, 5.36235, 2.55262, 2.55262, -10983.3, 10983.3, 0.216388, 2.59334, 62603.1
30, 5.31781, 2.54177, 2.54177, -10692.1, 10692.1, 0.212754, 2.56329, 62336.9
31, 5.27018, 2.53031, 2.53031, -10445.7, 10445.7, 0.207828, 2.53205, 62055.8
32, 5.22619, 2.51849, 2.51849, -10183.3, 10183.3, 0.20516, 2.50253, 61766.1
33, 5.17976, 2.50639, 2.50639, -9939.81, 9939.81, 0.199621, 2.47374, 61469.3
34, 5.13613, 2.49441, 2.49441, -9711.3, 9711.3, 0.19593, 2.44579, 61175.3
35, 5.09344, 2.48182, 2.48182, -9502.29, 9502.29, 0.192206, 2.41941, 60866.7
36, 5.05084, 2.46923, 2.46923, -9315.4, 9315.4, 0.187538, 2.39407, 60558
37, 5.00945, 2.45642, 2.45642, -9153.48, 9153.48, 0.184016, 2.36901, 60243.8
38, 4.96889, 2.44349, 2.44349, -9001.09, 9001.09, 0.180409, 2.34499, 59926.7
39, 4.92918, 2.43086, 2.43086, -8854.62, 8854.62, 0.176695, 2.32163, 59616.7
40, 4.88969, 2.41789, 2.41789, -8758.02, 8758.02, 0.173158, 2.29864, 59298.9
41, 4.85072, 2.40499, 2.40499, -8665.39, 8665.39, 0.169017, 2.27671, 58982.4
42, 4.81448, 2.39214, 2.39214, -8556.98, 8556.98, 0.166726, 2.25561, 58667.3
43, 4.77758, 2.37931, 2.37931, -8469.21, 8469.21, 0.163143, 2.23513, 58352.5
44, 4.74101, 2.36672, 2.36672, -8389.53, 8389.53, 0.159556, 2.21473, 58043.9
45, 4.70579, 2.35421, 2.35421, -8304.07, 8304.07, 0.157216, 2.19436, 57737.1
46, 4.67094, 2.34179, 2.34179, -8216.13, 8216.13, 0.153771, 2.17538, 57432.4
47, 4.63837, 2.32946, 2.32946, -8093.47, 8093.47, 0.152049, 2.15686, 57130
48, 4.60525, 2.31772, 2.31772, -8132.18, 8132.18, 0.148968, 2.13856, 56842.1
49, 4.57256, 2.30715, 2.30715, -8044.27, 8044.27, 0.146435, 2.11897, 56582.9
50, 4.54305, 2.29682, 2.29682, -8102.81, 8102.81, 0.144732, 2.10149, 56329.5
51, 4.51365, 2.28763, 2.28763, -8048.81, 8048.81, 0.143288, 2.08273, 56104.1
52, 4.48817, 2.279, 2.279, -8213.66, 8213.66, 0.141035, 2.06814, 55892.5
53, 4.47322, 2.27019, 2.27019, -7913.02, 7913.02, 0.140141, 2.06289, 55676.4
54, 4.45808, 2.26982, 2.26982, -8072.74, 8072.74, 0.139031, 2.04922, 55667.4
55, 4.45444, 2.26982, 2.26982, -8162.64, 8162.64, 0.138882, 2.04575, 55667.3
56, 4.43344, 2.2626, 2.2626, -8185.55, 8185.55, 0.137877, 2.03296, 55490.3
57, 4.42076, 2.25892, 2.25892, -8198.24, 8198.24, 0.137547, 2.02429, 55400.1
58, 4.40501, 2.25209, 2.25209, -8160.06, 8160.06, 0.136973, 2.01594, 55232.6
59, 4.39267, 2.24841, 2.24841, -8136.8, 8136.8, 0.135668, 2.00859, 55142.2
60, 4.38948, 2.2484, 2.2484, -8204.64, 8204.64, 0.136013, 2.00506, 55142.1
61, 4.3802, 2.24533, 2.24533, -8213.13, 8213.13, 0.13535, 1.99952, 55066.7
62, 4.37543, 2.2439, 2.2439, -8234.38, 8234.38, 0.135119, 1.99641, 55031.7
63, 4.36182, 2.23934, 2.23934, -8252.78, 8252.78, 0.135144, 1.98734, 54919.7
64, 4.34723, 2.23471, 2.23471, -8308.31, 8308.31, 0.133831, 1.97869, 54806.1
65, 4.33328, 2.22955, 2.22955, -8306.52, 8306.52, 0.133638, 1.9701, 54679.7
66, 4.31878, 2.2247, 2.2247, -8460.46, 8460.46, 0.132213, 1.96187, 54560.7
67, 4.3045, 2.21992, 2.21992, -8391.44, 8391.44, 0.131971, 1.95262, 54443.4
68, 4.29203, 2.21521, 2.21521, -8630.9, 8630.9, 0.130863, 1.94595, 54328.1
69, 4.2816, 2.21041, 2.21041, -8504.62, 8504.62, 0.132284, 1.93891, 54210.3
70, 4.26679, 2.2046, 2.2046, -8817.12, 8817.12, 0.129964, 1.93222, 54067.9
71, 4.25547, 2.20218, 2.20218, -8760.9, 8760.9, 0.130069, 1.92323, 54008.4
72, 4.24306, 2.1974, 2.1974, -8921.3, 8921.3, 0.12954, 1.91612, 53891.2
73, 4.23637, 2.19471, 2.19471, -8950.51, 8950.51, 0.129885, 1.91178, 53825.2
74, 4.22546, 2.18986, 2.18986, -9142.86, 9142.86, 0.129028, 1.90658, 53706.2
75, 4.22344, 2.18865, 2.18865, -9210.85, 9210.85, 0.128904, 1.90588, 53676.7
76, 4.2978, 2.18856, 2.18856, -10450.1, 10450.1, 0.133703, 1.97554, 53674.4
77, 4.25761, 2.1801, 2.1801, -10411.6, 10411.6, 0.132541, 1.94497, 53467
78, 4.20742, 2.17171, 2.17171, -10160.5, 10160.5, 0.130052, 1.90565, 53261.3
79, 4.22539, 2.17203, 2.17203, -10482.4, 10482.4, 0.131419, 1.92194, 53269.1
80, 4.20875, 2.16579, 2.16579, -10625.3, 10625.3, 0.130593, 1.91236, 53116
81, 4.18843, 2.16013, 2.16013, -10712.3, 10712.3, 0.130623, 1.89768, 52977.2
82, 4.17026, 2.15482, 2.15482, -10707, 10707, 0.129151, 1.88629, 52846.9
83, 4.15376, 2.15033, 2.15033, -10787.5, 10787.5, 0.128987, 1.87444, 52736.9
84, 4.13767, 2.14621, 2.14621, -10723.4, 10723.4, 0.127566, 1.86389, 52635.9
85, 4.1236, 2.14258, 2.14258, -10811.2, 10811.2, 0.12669, 1.85433, 52546.8
86, 4.10998, 2.13949, 2.13949, -10709, 10709, 0.126398, 1.8441, 52470.9
87, 4.09865, 2.13652, 2.13652, -10803.3, 10803.3, 0.126526, 1.83561, 52398.1
88, 4.08522, 2.13351, 2.13351, -10675.1, 10675.1, 0.12533, 1.82638, 52324.3
89, 4.07392, 2.13018, 2.13018, -10789.8, 10789.8, 0.124434, 1.8193, 52242.7
90, 4.06272, 2.12729, 2.12729, -10677.1, 10677.1, 0.125776, 1.80966, 52171.7
91, 4.04986, 2.12402, 2.12402, -10774.6, 10774.6, 0.123237, 1.8026, 52091.5
92, 4.04094, 2.12112, 2.12112, -10637, 10637, 0.124763, 1.79506, 52020.4
93, 4.03189, 2.11874, 2.11874, -10767.8, 10767.8, 0.12317, 1.78998, 51962
94, 4.02251, 2.11632, 2.11632, -10632.9, 10632.9, 0.122744, 1.78344, 51902.8
95, 4.01401, 2.11364, 2.11364, -10765.2, 10765.2, 0.121755, 1.77862, 51836.9
96, 4.00593, 2.11136, 2.11136, -10632.2, 10632.2, 0.121636, 1.77294, 51781.1
97, 3.99859, 2.10874, 2.10874, -10747.6, 10747.6, 0.120659, 1.76918, 51716.9
98, 3.99231, 2.10657, 2.10657, -10600.7, 10600.7, 0.122131, 1.76361, 51663.6
99, 3.98506, 2.10456, 2.10456, -10746.4, 10746.4, 0.120307, 1.7602, 51614.2
100, 3.97683, 2.10217, 2.10217, -10584.7, 10584.7, 0.120455, 1.7542, 51555.8
101, 3.97114, 2.10006, 2.10006, -10750.2, 10750.2, 0.120331, 1.75075, 51504.1
102, 3.96508, 2.09847, 2.09847, -10609.2, 10609.2, 0.120906, 1.7457, 51464.9
103, 3.9587, 2.09628, 2.09628, -10750.2, 10750.2, 0.119435, 1.74299, 51411.4
104, 3.95173, 2.09455, 2.09455, -10599.3, 10599.3, 0.11898, 1.7382, 51368.7
105, 3.94636, 2.09237, 2.09237, -10746.3, 10746.3, 0.117839, 1.73615, 51315.4
106, 3.94056, 2.09063, 2.09063, -10587.5, 10587.5, 0.118499, 1.73143, 51272.8
107, 3.93589, 2.08833, 2.08833, -10745, 10745, 0.117094, 1.73046, 51216.4
108, 3.92962, 2.08653, 2.08653, -10599.8, 10599.8, 0.118192, 1.72489, 51172.2
109, 3.92375, 2.08507, 2.08507, -10751.2, 10751.2, 0.11646, 1.72222, 51136.4
110, 3.91899, 2.08349, 2.08349, -10594, 10594, 0.117511, 1.718, 51097.5
111, 3.91367, 2.0815, 2.0815, -10765.8, 10765.8, 0.117224, 1.71495, 51048.8
112, 3.90655, 2.08009, 2.08009, -10643.1, 10643.1, 0.116835, 1.70962, 51014.2
113, 3.9003, 2.0782, 2.0782, -10755.6, 10755.6, 0.114654, 1.70745, 50967.8
114, 3.89283, 2.07672, 2.07672, -10619.2, 10619.2, 0.11526, 1.70085, 50931.5
115, 3.88761, 2.07496, 2.07496, -10756.1, 10756.1, 0.116049, 1.6966, 50888.4
116, 3.8767, 2.0732, 2.0732, -10593.9, 10593.9, 0.114562, 1.68894, 50845.2
117, 3.85457, 2.071, 2.071, -10818, 10818, 0.110485, 1.67308, 50791.3
118, 3.8365, 2.06898, 2.06898, -10621.8, 10621.8, 0.108495, 1.65902, 50741.8
119, 3.78772, 2.0671, 2.0671, -10816.9, 10816.9, 0.108954, 1.61167, 50695.6
120, 3.76785, 2.06721, 2.06721, -10819.7, 10819.7, 0.124177, 1.57646, 50698.4
121, 3.76767, 2.06702, 2.06702, -10809, 10809, 0.123606, 1.57704, 50693.7
122, 3.75441, 2.06737, 2.06737, -10784.1, 10784.1, 0.113535, 1.57351, 50702.2
123, 3.75198, 2.06754, 2.06754, -10778.4, 10778.4, 0.1109, 1.57353, 50706.5
124, 3.81919, 2.06756, 2.06756, -10763, 10763, 0.126099, 1.62553, 50706.9
125, 3.80485, 2.06802, 2.06802, -10760.2, 10760.2, 0.111761, 1.62507, 50718.2
126, 3.81073, 2.0678, 2.0678, -10762.3, 10762.3, 0.117026, 1.6259, 50712.8
127, 3.80392, 2.0675, 2.0675, -10746.7, 10746.7, 0.110699, 1.62572, 50705.4
128, 3.79665, 2.06658, 2.06658, -10712.7, 10712.7, 0.110419, 1.61965, 50682.8
129, 3.8199, 2.06608, 2.06608, -10715.8, 10715.8, 0.127877, 1.62594, 50670.5
130, 3.79809, 2.0648, 2.0648, -10735.1, 10735.1, 0.113302, 1.61998, 50639.3
131, 3.79149, 2.06486, 2.06486, -10725.7, 10725.7, 0.110663, 1.61596, 50640.8
132, 3.77718, 2.06469, 2.06469, -10730.6, 10730.6, 0.109893, 1.60259, 50636.6
133, 3.77128, 2.06447, 2.06447, -10746.9, 10746.9, 0.128481, 1.57832, 50631.2
134, 3.80873, 2.06375, 2.06375, -10760.6, 10760.6, 0.159951, 1.58503, 50613.5
135, 3.76404, 2.0625, 2.0625, -10767.7, 10767.7, 0.118507, 1.58304, 50582.8
136, 3.74644, 2.06209, 2.06209, -10750.1, 10750.1, 0.110624, 1.57373, 50572.7
137, 3.74431, 2.06251, 2.06251, -10772.2, 10772.2, 0.110026, 1.57177, 50583.1
138, 3.743, 2.0626, 2.0626, -10760.1, 10760.1, 0.110786, 1.56962, 50585.3
139, 3.74903, 2.06176, 2.06176, -10754, 10754, 0.116862, 1.57041, 50564.6
140, 3.74777, 2.06153, 2.06153, -10753.1, 10753.1, 0.11644, 1.5698, 50558.9
141, 3.74303, 2.0612, 2.0612, -10768.2, 10768.2, 0.111825, 1.57001, 50550.8
142, 3.74274, 2.06127, 2.06127, -10756.3, 10756.3, 0.109699, 1.57177, 50552.6
143, 3.74501, 2.0607, 2.0607, -10753.5, 10753.5, 0.113686, 1.57062, 50538.6
144, 3.74406, 2.06091, 2.06091, -10761.4, 10761.4, 0.112566, 1.57058, 50543.8
145, 3.74407, 2.06007, 2.06007, -10775.5, 10775.5, 0.113247, 1.57075, 50523.2
146, 3.74433, 2.05942, 2.05942, -10770.6, 10770.6, 0.112415, 1.5725, 50507.2
147, 3.74487, 2.05844, 2.05844, -10770, 10770, 0.114361, 1.57206, 50483.3
148, 3.74477, 2.05868, 2.05868, -10774.9, 10774.9, 0.11183, 1.57425, 50489.2
149, 3.74306, 2.05754, 2.05754, -10760.9, 10760.9, 0.112686, 1.57284, 50461
150, 3.74291, 2.05746, 2.05746, -10760.3, 10760.3, 0.112353, 1.57309, 50459.3
151, 3.74272, 2.05643, 2.05643, -10749.3, 10749.3, 0.113252, 1.57304, 50433.9
152, 3.74126, 2.05614, 2.05614, -10741.2, 10741.2, 0.1106, 1.57452, 50426.7
153, 3.74075, 2.05514, 2.05514, -10740.8, 10740.8, 0.111124, 1.57448, 50402.4
154, 3.74061, 2.05421, 2.05421, -10732, 10732, 0.110802, 1.5756, 50379.4
155, 3.74021, 2.05315, 2.05315, -10728.3, 10728.3, 0.111024, 1.57604, 50353.5
156, 3.74013, 2.05232, 2.05232, -10725.1, 10725.1, 0.111009, 1.5768, 50333.1
157, 3.73992, 2.05158, 2.05158, -10730.4, 10730.4, 0.11104, 1.5773, 50314.9
158, 3.73948, 2.05065, 2.05065, -10723.3, 10723.3, 0.11104, 1.57778, 50292.3
159, 3.73944, 2.05023, 2.05023, -10732.8, 10732.8, 0.110941, 1.57827, 50281.8
160, 3.73928, 2.0501, 2.0501, -10740.2, 10740.2, 0.110121, 1.57906, 50278.7
161, 3.73912, 2.04951, 2.04951, -10723.5, 10723.5, 0.110743, 1.57887, 50264.3
162, 3.73886, 2.04891, 2.04891, -10732.5, 10732.5, 0.110483, 1.57947, 50249.6
163, 3.73858, 2.04826, 2.04826, -10741.5, 10741.5, 0.110719, 1.5796, 50233.7
164, 3.73824, 2.04752, 2.04752, -10734.9, 10734.9, 0.110972, 1.57975, 50215.4
165, 3.73824, 2.04653, 2.04653, -10724.1, 10724.1, 0.111381, 1.58033, 50191.1
166, 3.73785, 2.04594, 2.04594, -10718.1, 10718.1, 0.112086, 1.57983, 50176.6
167, 3.73748, 2.04544, 2.04544, -10724.6, 10724.6, 0.110793, 1.58125, 50164.3
168, 3.73744, 2.04458, 2.04458, -10730.6, 10730.6, 0.110986, 1.58187, 50143.3
169, 3.73736, 2.04398, 2.04398, -10730.5, 10730.5, 0.110692, 1.58269, 50128.7
170, 3.73709, 2.04307, 2.04307, -10709.5, 10709.5, 0.110817, 1.5832, 50106.4
171, 3.73646, 2.04237, 2.04237, -10706.6, 10706.6, 0.111117, 1.58297, 50089.2
172, 3.73644, 2.04171, 2.04171, -10700.5, 10700.5, 0.111145, 1.58358, 50073
173, 3.7363, 2.0415, 2.0415, -10713, 10713, 0.110662, 1.58414, 50067.7
174, 3.73611, 2.04075, 2.04075, -10709.5, 10709.5, 0.110969, 1.5844, 50049.4
175, 3.73598, 2.04011, 2.04011, -10706.1, 10706.1, 0.110757, 1.58511, 50033.7
176, 3.73579, 2.03946, 2.03946, -10707.9, 10707.9, 0.110808, 1.58552, 50017.9
177, 3.7356, 2.03866, 2.03866, -10708.4, 10708.4, 0.11067, 1.58627, 49998.2
178, 3.73553, 2.03799, 2.03799, -10704.1, 10704.1, 0.111093, 1.58645, 49981.8
179, 3.7354, 2.03718, 2.03718, -10709.3, 10709.3, 0.110921, 1.5873, 49961.7
180, 3.73526, 2.03678, 2.03678, -10712.6, 10712.6, 0.110821, 1.58766, 49952
181, 3.73503, 2.03618, 2.03618, -10712.8, 10712.8, 0.111221, 1.58763, 49937.3
182, 3.73489, 2.03592, 2.03592, -10714.1, 10714.1, 0.110279, 1.58869, 49930.9
183, 3.73461, 2.03523, 2.03523, -10700.4, 10700.4, 0.110853, 1.58853, 49914.1
184, 3.73428, 2.03441, 2.03441, -10698.6, 10698.6, 0.110732, 1.58914, 49893.9
185, 3.73406, 2.03403, 2.03403, -10698.6, 10698.6, 0.110258, 1.58978, 49884.6
186, 3.73386, 2.03311, 2.03311, -10678.8, 10678.8, 0.110621, 1.59013, 49861.9
187, 3.73382, 2.03232, 2.03232, -10676, 10676, 0.110752, 1.59074, 49842.7
188, 3.73338, 2.03202, 2.03202, -10670.9, 10670.9, 0.110285, 1.59107, 49835.4
189, 3.73274, 2.03097, 2.03097, -10667.2, 10667.2, 0.110573, 1.5912, 49809.5
190, 3.73268, 2.03054, 2.03054, -10663.9, 10663.9, 0.110293, 1.59184, 49799
191, 3.73263, 2.0303, 2.0303, -10671.8, 10671.8, 0.110563, 1.59176, 49793.2
192, 3.7326, 2.0297, 2.0297, -10669.5, 10669.5, 0.110252, 1.59264, 49778.5
193, 3.73245, 2.02943, 2.02943, -10687, 10687, 0.110682, 1.59234, 49771.7
194, 3.73204, 2.02927, 2.02927, -10688.5, 10688.5, 0.109967, 1.5928, 49767.9
195, 3.73131, 2.02836, 2.02836, -10684.3, 10684.3, 0.110193, 1.59276, 49745.6
196, 3.73127, 2.02793, 2.02793, -10654.1, 10654.1, 0.110449, 1.59289, 49734.9
197, 3.73108, 2.02724, 2.02724, -10652.2, 10652.2, 0.110345, 1.5935, 49718
198, 3.73095, 2.02669, 2.02669, -10633.8, 10633.8, 0.110366, 1.59389, 49704.7
199, 3.73084, 2.02596, 2.02596, -10638.7, 10638.7, 0.110227, 1.59465, 49686.8


==> objectivethermoelastic30c.txt <==
iteration, objective,A,kA,horiFl,horiFr,Fx,upper,G
0, 9.39436, 2.58182, 2.58182, 16030.6, -16030.6, 0.527941, 6.2846, 63319.1
1, 8.72249, 2.60482, 2.60482, 17612.4, -17612.4, 0.424213, 5.69346, 63883.3
2, 8.28903, 2.6251, 2.6251, 18709.6, -18709.6, 0.379803, 5.28413, 64380.6
3, 7.97334, 2.6416, 2.6416, 19419.8, -19419.8, 0.353707, 4.97803, 64785.3
4, 7.75487, 2.65443, 2.65443, 19881, -19881, 0.350487, 4.74995, 65099.8
5, 7.58631, 2.6637, 2.6637, 20171.4, -20171.4, 0.349464, 4.57314, 65327.3
6, 7.44928, 2.67107, 2.67107, 20384.5, -20384.5, 0.348999, 4.42921, 65507.9
7, 7.33325, 2.67594, 2.67594, 20541.1, -20541.1, 0.348548, 4.30876, 65627.5
8, 7.23154, 2.67944, 2.67944, 20652, -20652, 0.347652, 4.20445, 65713.2
9, 7.13645, 2.68108, 2.68108, 20718.4, -20718.4, 0.343411, 4.11196, 65753.5
10, 7.05492, 2.68137, 2.68137, 20759.6, -20759.6, 0.341877, 4.03168, 65760.5
11, 6.97705, 2.68079, 2.68079, 20774.6, -20774.6, 0.339012, 3.95725, 65746.3
12, 6.90568, 2.67919, 2.67919, 20767.1, -20767.1, 0.336226, 3.89026, 65707.1
13, 6.83772, 2.6763, 2.6763, 20734.9, -20734.9, 0.333207, 3.82821, 65636.3
14, 6.77263, 2.67279, 2.67279, 20694.1, -20694.1, 0.329549, 3.7703, 65550.1
15, 6.71782, 2.66819, 2.66819, 20630.4, -20630.4, 0.333905, 3.71572, 65437.3
16, 6.65643, 2.66269, 2.66269, 20546, -20546, 0.327223, 3.66652, 65302.4
17, 6.59469, 2.65669, 2.65669, 20449.9, -20449.9, 0.319739, 3.61826, 65155.4
18, 6.53989, 2.6501, 2.6501, 20340.7, -20340.7, 0.316082, 3.57371, 64993.6
19, 6.48656, 2.64287, 2.64287, 20222, -20222, 0.314041, 3.52964, 64816.5
20, 6.42902, 2.63509, 2.63509, 20084.5, -20084.5, 0.30536, 3.48857, 64625.7
21, 6.37957, 2.62694, 2.62694, 19945.9, -19945.9, 0.304156, 3.44848, 64425.7
22, 6.32707, 2.61825, 2.61825, 19789.3, -19789.3, 0.29869, 3.41013, 64212.6
23, 6.27569, 2.60937, 2.60937, 19612.3, -19612.3, 0.292895, 3.37343, 63994.7
24, 6.22954, 2.5999, 2.5999, 19421, -19421, 0.292208, 3.33743, 63762.6
25, 6.18125, 2.59009, 2.59009, 19209.7, -19209.7, 0.288976, 3.30218, 63521.9
26, 6.13308, 2.58012, 2.58012, 18990.1, -18990.1, 0.285464, 3.2675, 63277.3
27, 6.08112, 2.56983, 2.56983, 18770.7, -18770.7, 0.277222, 3.23407, 63025.1
28, 6.0307, 2.55895, 2.55895, 18535.5, -18535.5, 0.270937, 3.20081, 62758.3
29, 5.9884, 2.54779, 2.54779, 18285.9, -18285.9, 0.272449, 3.16816, 62484.6
30, 5.942, 2.5362, 2.5362, 18052.3, -18052.3, 0.269807, 3.136, 62200.3
31, 5.89283, 2.52426, 2.52426, 17801.1, -17801.1, 0.264294, 3.10428, 61907.5
32, 5.84111, 2.51213, 2.51213, 17568.6, -17568.6, 0.254802, 3.07418, 61610
33, 5.79406, 2.49999, 2.49999, 17313.6, -17313.6, 0.250716, 3.04335, 61312.3
34, 5.74699, 2.4873, 2.4873, 17039.2, -17039.2, 0.247343, 3.01234, 61001
35, 5.69743, 2.47433, 2.47433, 16771.8, -16771.8, 0.241232, 2.98187, 60682.9
36, 5.65059, 2.46086, 2.46086, 16508.7, -16508.7, 0.239027, 2.9507, 60352.6
37, 5.59956, 2.44682, 2.44682, 16201.5, -16201.5, 0.232255, 2.92048, 60008.2
38, 5.54937, 2.43229, 2.43229, 15951, -15951, 0.22781, 2.88927, 59651.9
39, 5.50537, 2.41724, 2.41724, 15666.3, -15666.3, 0.229034, 2.8591, 59282.8
40, 5.45077, 2.40192, 2.40192, 15389.1, -15389.1, 0.219733, 2.82911, 58907.2
41, 5.4075, 2.38669, 2.38669, 15098.6, -15098.6, 0.221479, 2.79933, 58533.5
42, 5.35487, 2.3718, 2.3718, 14830, -14830, 0.212629, 2.77044, 58168.3
43, 5.30891, 2.3575, 2.3575, 14529.1, -14529.1, 0.207654, 2.74376, 57817.6
44, 5.26819, 2.34427, 2.34427, 14194.3, -14194.3, 0.206443, 2.71748, 57493.2
45, 5.23602, 2.33299, 2.33299, 13870.6, -13870.6, 0.205169, 2.69786, 57216.6
46, 5.20405, 2.32357, 2.32357, 13634.9, -13634.9, 0.199285, 2.68119, 56985.7
47, 5.17563, 2.31408, 2.31408, 13331.8, -13331.8, 0.193822, 2.66773, 56752.8
48, 5.1541, 2.30545, 2.30545, 13089.9, -13089.9, 0.192983, 2.65567, 56541.1
49, 5.1365, 2.2971, 2.2971, 12818.9, -12818.9, 0.193818, 2.64558, 56336.5
50, 5.11559, 2.28904, 2.28904, 12588.4, -12588.4, 0.192498, 2.63406, 56138.6
51, 5.09502, 2.28148, 2.28148, 12341.5, -12341.5, 0.186336, 2.6272, 55953.3
52, 5.07737, 2.2752, 2.2752, 12119.2, -12119.2, 0.186058, 2.61612, 55799.3
53, 5.05739, 2.26811, 2.26811, 11865.5, -11865.5, 0.181629, 2.60765, 55625.5
54, 5.04084, 2.26181, 2.26181, 11645.3, -11645.3, 0.180953, 2.59808, 55470.9
55, 5.02649, 2.25489, 2.25489, 11403.8, -11403.8, 0.18037, 2.59123, 55301.2
56, 5.0078, 2.24915, 2.24915, 11202.1, -11202.1, 0.176001, 2.58265, 55160.3
57, 4.99519, 2.24268, 2.24268, 10984.2, -10984.2, 0.176155, 2.57635, 55001.8
58, 4.97866, 2.23789, 2.23789, 10804.3, -10804.3, 0.172599, 2.56817, 54884.2
59, 4.96339, 2.23178, 2.23178, 10566.3, -10566.3, 0.17101, 2.5606, 54734.3
60, 4.94797, 2.22638, 2.22638, 10379.8, -10379.8, 0.168422, 2.55317, 54602
61, 4.93416, 2.22075, 2.22075, 10180, -10180, 0.167043, 2.54637, 54463.8
62, 4.91767, 2.21559, 2.21559, 9996.66, -9996.66, 0.162666, 2.53941, 54337.3
63, 4.90647, 2.21033, 2.21033, 9844.97, -9844.97, 0.162701, 2.53343, 54208.4
64, 4.89096, 2.20526, 2.20526, 9697.15, -9697.15, 0.158383, 2.52732, 54083.9
65, 4.87883, 2.19955, 2.19955, 9514.93, -9514.93, 0.157584, 2.52169, 53944.1
66, 4.86925, 2.19444, 2.19444, 9408.23, -9408.23, 0.158771, 2.51604, 53818.5
67, 4.85514, 2.18831, 2.18831, 9207.42, -9207.42, 0.155306, 2.51152, 53668.4
68, 4.84729, 2.1831, 2.1831, 9069.3, -9069.3, 0.155781, 2.5084, 53540.6
69, 4.832, 2.17704, 2.17704, 8877.45, -8877.45, 0.150472, 2.50449, 53392
70, 4.8241, 2.17218, 2.17218, 8746.86, -8746.86, 0.151091, 2.50083, 53272.8
71, 4.81125, 2.16637, 2.16637, 8581.75, -8581.75, 0.149398, 2.49548, 53130.3
72, 4.80104, 2.16098, 2.16098, 8455.2, -8455.2, 0.146432, 2.49363, 52998
73, 4.79534, 2.15497, 2.15497, 8342.55, -8342.55, 0.147787, 2.49259, 52850.6
74, 4.78245, 2.15028, 2.15028, 8126.53, -8126.53, 0.147047, 2.48512, 52735.7
75, 4.77403, 2.14478, 2.14478, 8102.94, -8102.94, 0.143167, 2.48609, 52600.6
76, 4.76422, 2.13955, 2.13955, 7895.23, -7895.23, 0.144473, 2.48019, 52472.5
77, 4.76063, 2.13205, 2.13205, 7799.79, -7799.79, 0.145365, 2.48322, 52288.5
78, 4.75272, 2.12643, 2.12643, 7628.07, -7628.07, 0.145836, 2.48045, 52150.7
79, 4.74172, 2.12169, 2.12169, 7455.63, -7455.63, 0.141045, 2.47899, 52034.5
80, 4.73195, 2.11608, 2.11608, 7294.37, -7294.37, 0.140999, 2.47487, 51897
81, 4.72955, 2.10925, 2.10925, 7279.57, -7279.57, 0.140633, 2.47966, 51729.4
82, 4.72322, 2.10317, 2.10317, 7139.78, -7139.78, 0.139036, 2.48102, 51580.2
83, 4.71406, 2.10065, 2.10065, 7066.79, -7066.79, 0.139872, 2.47354, 51518.4
84, 4.70577, 2.09826, 2.09826, 6936.91, -6936.91, 0.137175, 2.47034, 51459.8
85, 4.70438, 2.09708, 2.09708, 6904.57, -6904.57, 0.139853, 2.46744, 51431
86, 4.70251, 2.09501, 2.09501, 6851.56, -6851.56, 0.139599, 2.4679, 51380
87, 4.69982, 2.0926, 2.0926, 6814.27, -6814.27, 0.138708, 2.46851, 51320.9
88, 4.6974, 2.09103, 2.09103, 6747.93, -6747.93, 0.139935, 2.46644, 51282.4
89, 4.69589, 2.08895, 2.08895, 6728.63, -6728.63, 0.140143, 2.4668, 51231.5
90, 4.69314, 2.08761, 2.08761, 6688.49, -6688.49, 0.139783, 2.46574, 51198.7
91, 4.69179, 2.08444, 2.08444, 6690.23, -6690.23, 0.137038, 2.47031, 51120.9
92, 4.68897, 2.08132, 2.08132, 6571.36, -6571.36, 0.139984, 2.46767, 51044.3
93, 4.68471, 2.08013, 2.08013, 6574.61, -6574.61, 0.137548, 2.46703, 51015.2
94, 4.6814, 2.07738, 2.07738, 6535.4, -6535.4, 0.137487, 2.46653, 50947.7
95, 4.68102, 2.07605, 2.07605, 6474.9, -6474.9, 0.139679, 2.46529, 50915.2
96, 4.6795, 2.07319, 2.07319, 6486.36, -6486.36, 0.137706, 2.4686, 50845.1
97, 4.67783, 2.0701, 2.0701, 6435.83, -6435.83, 0.137496, 2.47024, 50769.2
98, 4.67777, 2.06844, 2.06844, 6424.13, -6424.13, 0.137279, 2.47205, 50728.5
99, 4.67718, 2.0661, 2.0661, 6415.63, -6415.63, 0.137012, 2.47407, 50671.2
100, 4.67204, 2.0649, 2.0649, 6362.46, -6362.46, 0.136427, 2.47072, 50641.6
101, 4.66782, 2.06373, 2.06373, 6270.42, -6270.42, 0.138178, 2.46591, 50612.9
102, 4.6675, 2.06146, 2.06146, 6264.45, -6264.45, 0.137503, 2.46853, 50557.4
103, 4.66645, 2.05859, 2.05859, 6232.95, -6232.95, 0.136046, 2.47181, 50486.9
104, 4.66493, 2.05677, 2.05677, 6235.25, -6235.25, 0.135872, 2.47229, 50442.3
105, 4.66348, 2.05469, 2.05469, 6112.45, -6112.45, 0.135913, 2.47288, 50391.2
106, 4.65971, 2.05323, 2.05323, 6112.84, -6112.84, 0.135866, 2.47061, 50355.5
107, 4.65897, 2.0509, 2.0509, 6036.93, -6036.93, 0.137916, 2.47016, 50298.2
108, 4.65755, 2.04955, 2.04955, 6101.66, -6101.66, 0.134606, 2.47339, 50265.3
109, 4.65466, 2.0483, 2.0483, 6009.7, -6009.7, 0.136282, 2.47007, 50234.7
110, 4.65209, 2.04771, 2.04771, 5989.38, -5989.38, 0.136592, 2.46778, 50220.2
111, 4.64919, 2.0467, 2.0467, 5954.87, -5954.87, 0.134755, 2.46773, 50195.4
112, 4.64837, 2.0464, 2.0464, 5932.15, -5932.15, 0.135659, 2.46631, 50187.9
113, 4.64829, 2.04639, 2.04639, 5922.14, -5922.14, 0.13601, 2.46589, 50187.7
114, 4.64928, 2.04612, 2.04612, 5909.61, -5909.61, 0.136988, 2.46618, 50181
115, 4.64822, 2.04552, 2.04552, 5921.82, -5921.82, 0.136906, 2.46579, 50166.4
116, 4.64965, 2.04578, 2.04578, 5916.27, -5916.27, 0.13808, 2.46578, 50172.8
117, 4.64629, 2.04471, 2.04471, 5908.18, -5908.18, 0.135869, 2.4657, 50146.6
118, 4.64526, 2.04345, 2.04345, 5910.37, -5910.37, 0.134705, 2.4671, 50115.7
119, 4.64701, 2.04339, 2.04339, 5908.83, -5908.83, 0.136679, 2.46693, 50114.3
120, 4.64333, 2.04303, 2.04303, 5912.67, -5912.67, 0.132813, 2.46749, 50105.3
121, 4.64448, 2.04289, 2.04289, 5893.36, -5893.36, 0.134447, 2.46714, 50101.9
122, 4.64567, 2.04266, 2.04266, 5886.63, -5886.63, 0.135254, 2.46776, 50096.2
123, 4.64534, 2.04191, 2.04191, 5886.65, -5886.65, 0.135905, 2.46753, 50077.9
124, 4.64682, 2.04144, 2.04144, 5884.45, -5884.45, 0.137436, 2.46794, 50066.2
125, 4.64406, 2.04135, 2.04135, 5863.2, -5863.2, 0.134337, 2.46837, 50064.1
126, 4.6455, 2.04096, 2.04096, 5859.24, -5859.24, 0.136032, 2.46851, 50054.5
127, 4.6425, 2.0403, 2.0403, 5854, -5854, 0.133799, 2.4684, 50038.4
128, 4.6446, 2.04012, 2.04012, 5843.85, -5843.85, 0.13582, 2.46866, 50033.9
129, 4.64379, 2.04018, 2.04018, 5849.17, -5849.17, 0.135833, 2.46778, 50035.3
130, 4.64415, 2.03983, 2.03983, 5845.92, -5845.92, 0.136256, 2.46806, 50026.7
131, 4.64406, 2.04003, 2.04003, 5845.11, -5845.11, 0.135025, 2.46901, 50031.7
132, 4.6448, 2.04024, 2.04024, 5852.99, -5852.99, 0.135976, 2.46859, 50036.9
133, 4.64461, 2.04042, 2.04042, 5870.08, -5870.08, 0.134911, 2.46928, 50041.4
134, 4.64758, 2.04054, 2.04054, 5880.72, -5880.72, 0.137023, 2.47002, 50044.3
135, 4.64435, 2.04028, 2.04028, 5880.16, -5880.16, 0.134027, 2.47005, 50037.9
136, 4.64349, 2.04014, 2.04014, 5883.24, -5883.24, 0.134042, 2.4693, 50034.5
137, 4.64498, 2.04036, 2.04036, 5889.61, -5889.61, 0.135685, 2.46893, 50039.8
138, 4.64261, 2.04016, 2.04016, 5884.28, -5884.28, 0.1334, 2.46905, 50034.9
139, 4.64544, 2.04005, 2.04005, 5888.41, -5888.41, 0.136266, 2.46912, 50032.2
140, 4.64273, 2.04008, 2.04008, 5897.23, -5897.23, 0.133677, 2.46898, 50033
141, 4.64139, 2.03978, 2.03978, 5889.86, -5889.86, 0.132477, 2.46913, 50025.7
142, 4.64313, 2.03984, 2.03984, 5898.24, -5898.24, 0.134167, 2.46912, 50027.1
143, 4.64473, 2.03991, 2.03991, 5898.01, -5898.01, 0.13594, 2.46888, 50028.8
144, 4.64486, 2.0394, 2.0394, 5894.75, -5894.75, 0.136371, 2.46909, 50016.3
145, 4.64347, 2.03926, 2.03926, 5901.28, -5901.28, 0.135438, 2.46878, 50012.7
146, 4.64535, 2.03887, 2.03887, 5885.56, -5885.56, 0.137662, 2.46882, 50003.2
147, 4.6435, 2.03867, 2.03867, 5883.51, -5883.51, 0.135943, 2.46889, 49998.4
148, 4.64337, 2.03894, 2.03894, 5881.98, -5881.98, 0.135979, 2.46845, 50004.9
149, 4.64218, 2.03888, 2.03888, 5875.67, -5875.67, 0.134102, 2.4692, 50003.5
150, 4.64462, 2.03815, 2.03815, 5877.84, -5877.84, 0.137506, 2.46896, 49985.6
151, 4.64259, 2.03803, 2.03803, 5867.96, -5867.96, 0.134755, 2.46981, 49982.7
152, 4.6429, 2.03791, 2.03791, 5868.18, -5868.18, 0.135667, 2.46932, 49979.8
153, 4.64214, 2.03778, 2.03778, 5866.03, -5866.03, 0.135267, 2.46909, 49976.6
154, 4.64188, 2.03768, 2.03768, 5861.91, -5861.91, 0.134539, 2.46966, 49974.1
155, 4.64135, 2.03747, 2.03747, 5862.21, -5862.21, 0.134193, 2.46969, 49969
156, 4.64107, 2.03739, 2.03739, 5863.94, -5863.94, 0.133628, 2.47006, 49966.9
157, 4.64095, 2.03751, 2.03751, 5863.6, -5863.6, 0.133485, 2.46995, 49970
158, 4.64184, 2.03723, 2.03723, 5864.4, -5864.4, 0.134815, 2.4698, 49963
159, 4.64172, 2.03745, 2.03745, 5874.11, -5874.11, 0.134453, 2.46981, 49968.5
160, 4.64249, 2.03721, 2.03721, 5866.07, -5866.07, 0.135442, 2.46983, 49962.7
161, 4.642, 2.03698, 2.03698, 5857.5, -5857.5, 0.134966, 2.47005, 49956.9
162, 4.64445, 2.03681, 2.03681, 5869.49, -5869.49, 0.138293, 2.46934, 49952.8
163, 4.64379, 2.03695, 2.03695, 5875.36, -5875.36, 0.13802, 2.46883, 49956.1
164, 4.64062, 2.03706, 2.03706, 5870.14, -5870.14, 0.13405, 2.46951, 49958.9
165, 4.64444, 2.03628, 2.03628, 5870.5, -5870.5, 0.137392, 2.47077, 49939.7
166, 4.6423, 2.03633, 2.03633, 5870.14, -5870.14, 0.134832, 2.47114, 49940.9
167, 4.64204, 2.03615, 2.03615, 5862.38, -5862.38, 0.134408, 2.47149, 49936.6
168, 4.64473, 2.03543, 2.03543, 5859.09, -5859.09, 0.1379, 2.4714, 49918.9
169, 4.64203, 2.03553, 2.03553, 5853.49, -5853.49, 0.134673, 2.47183, 49921.3
170, 4.64118, 2.0357, 2.0357, 5862.77, -5862.77, 0.133999, 2.47149, 49925.4
171, 4.64118, 2.03566, 2.03566, 5860.77, -5860.77, 0.133863, 2.47166, 49924.5
172, 4.64305, 2.03461, 2.03461, 5846.21, -5846.21, 0.136192, 2.47225, 49898.9
173, 4.64169, 2.03471, 2.03471, 5855.37, -5855.37, 0.134727, 2.47226, 49901.2
174, 4.64307, 2.03412, 2.03412, 5854.03, -5854.03, 0.13693, 2.47202, 49886.8
175, 4.64101, 2.03404, 2.03404, 5858.59, -5858.59, 0.134374, 2.47259, 49884.9
176, 4.64264, 2.03312, 2.03312, 5840.66, -5840.66, 0.136252, 2.47327, 49862.3
177, 4.64152, 2.03334, 2.03334, 5852.37, -5852.37, 0.134744, 2.47344, 49867.6
178, 4.64237, 2.0328, 2.0328, 5836.95, -5836.95, 0.136231, 2.47333, 49854.5
179, 4.64127, 2.03278, 2.03278, 5837.15, -5837.15, 0.134749, 2.47374, 49854
180, 4.64049, 2.03264, 2.03264, 5838.44, -5838.44, 0.13427, 2.47359, 49850.4
181, 4.64049, 2.03279, 2.03279, 5838.55, -5838.55, 0.133991, 2.4737, 49854.2
182, 4.64104, 2.03187, 2.03187, 5837.42, -5837.42, 0.135233, 2.47394, 49831.5
183, 4.64076, 2.03124, 2.03124, 5827.12, -5827.12, 0.135314, 2.47421, 49816.1
184, 4.63995, 2.03175, 2.03175, 5834.13, -5834.13, 0.134233, 2.47397, 49828.6
185, 4.64108, 2.03024, 2.03024, 5818.81, -5818.81, 0.135955, 2.47488, 49791.7
186, 4.64049, 2.03074, 2.03074, 5821.27, -5821.27, 0.134842, 2.4749, 49803.9
187, 4.6409, 2.02947, 2.02947, 5801.23, -5801.23, 0.135882, 2.47555, 49772.8
188, 4.63863, 2.02999, 2.02999, 5809.36, -5809.36, 0.133256, 2.47538, 49785.5
189, 4.63936, 2.02901, 2.02901, 5797.25, -5797.25, 0.134054, 2.4763, 49761.4
190, 4.64014, 2.02799, 2.02799, 5786.96, -5786.96, 0.135721, 2.47643, 49736.5
191, 4.63862, 2.02859, 2.02859, 5799.18, -5799.18, 0.134112, 2.47591, 49751.3
192, 4.63825, 2.02941, 2.02941, 5804.46, -5804.46, 0.133616, 2.47522, 49771.4
193, 4.6402, 2.02779, 2.02779, 5790.19, -5790.19, 0.136205, 2.47621, 49731.6
194, 4.64019, 2.02668, 2.02668, 5785.22, -5785.22, 0.13682, 2.47669, 49704.4
195, 4.63872, 2.02663, 2.02663, 5792.59, -5792.59, 0.134765, 2.47732, 49703.2
196, 4.64006, 2.02528, 2.02528, 5803.11, -5803.11, 0.135275, 2.4795, 49670
197, 4.64119, 2.02378, 2.02378, 5788.72, -5788.72, 0.136393, 2.48103, 49633.1
198, 4.6402, 2.02441, 2.02441, 5798.82, -5798.82, 0.135219, 2.48057, 49648.8
199, 4.63882, 2.02478, 2.02478, 5799.04, -5799.04, 0.133891, 2.48015, 49657.7

